Stability of Neural Networks on Riemannian Manifolds

Convolutional Neural Networks (CNNs) have been applied to data with underlying non-Euclidean structures and have achieved impressive successes. This brings the stability analysis of CNNs on non-Euclidean domains into notice because CNNs have been proved stable on Euclidean domains. This paper focuses on the stability of CNNs on Riemannian manifolds. By taking the Laplace-Beltrami operators into consideration, we construct an $\alpha$-frequency difference threshold filter to help separate the spectrum of the operator with an infinite dimensionality. We further construct a manifold neural network architecture with these filters. We prove that both the manifold filters and neural networks are stable under absolute perturbations to the operators. The results also implicate a trade-off between the stability and discriminability of manifold neural networks. Finally we verify our conclusions with numerical experiments in a wireless adhoc network scenario.

==> stability of NN on Rie-manifolds-eusipco/eigenvalues_laplacian.txt <==
%!TEX root = ../stability.tex

\pgfplotsset{xtick style={draw=none}}

\def \thisplotscale {3.4}
\def \unit {\thisplotscale cm}

\def \frequencyresponse 
     {   0.8}


\begin{tikzpicture}[x = 1*\unit, y=1*\unit]
 
\begin{axis}[scale only axis,
             width  = 2.4*\unit,
             height = 1*\unit,
             xmin = 0, xmax=8,
             xtick = { 0,  1.14 ,  1.89,2.33, 2.7 ,3.11, 3.64, 4.25, 6.1},
             xticklabels = {\black{\footnotesize $0$},
             				\blue{\footnotesize $\ \ccalN_1$}, 
                            \blue{\footnotesize $\ \ccalN_2$}, 
                            \blue{\footnotesize $\ \ccalN_3$}, 
                            \blue{\footnotesize $\ \ccalN_4$}, 
                            \blue{\footnotesize $\ \ccalN_5$}, 
                            \blue{\footnotesize $\ \ccalN_6$}, 
                            \blue{\footnotesize $\ \lam_{17}$},
                            \blue{\footnotesize $\ \ \ldots$},},
             ymin = -0, ymax = 1.15,
             ytick = {-1},
             typeset ticklabels with strut,
             enlarge x limits=false]

\addplot+[samples at = { 0, 1.00, 1.05,  1.14,
  1.31,  1.40, 1.89, 2.00,2.33,  2.36,    2.63, 2.79,      
   3.11 ,3.20,  3.53, 3.64, 3.76, 4.25, 4.50,4.66, 4.71, 5.14,  5.46, 6.10, 6.40,6.54, 6.70, 6.83, 7.73, 8}, 
          color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         {\frequencyresponse};
         
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (1, 0) (1.4, 0) (1.4, 1.15) (1, 1.15)  };       
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (1.89, 0) (2, 0) (2, 1.15) (1.89, 1.15)  };        
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (2.33, 0) (2.36, 0) (2.36, 1.15) (2.33, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (2.63, 0) (2.79, 0) (2.79, 1.15) (2.63, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (3.11, 0) (3.2, 0) (3.2, 1.15) (3.11, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (3.53, 0) (3.76, 0) (3.76, 1.15) (3.53, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (4.5, 0) (4.71, 0) (4.71, 1.15) (4.5, 1.15)  }; 
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (6.4, 0) (6.83, 0) (6.83, 1.15) (6.4, 1.15)  };            

%\addplot[ domain=-0.5:7.5, 
%          samples = 80, 
%          color = black,
%          line width = 1.2]
%         {\frequencyresponse};


\end{axis}
\end{tikzpicture}


%{-0.22, 0.25, 0.61, 1.05, 1.37, 2.11, 
%  2.43, 3.07, 3.67, 4.13, 4.31, 5.05, 
%  5.20, 6.00, 6.42, 7.00}



==> stability of NN on Rie-manifolds-eusipco/filter_response.txt <==
%!TEX root = ../graphons.tex

\pgfplotsset{xtick style={draw=none}}
\pgfplotsset{ytick style={draw=none}}

\def \thisplotscale {3.4}
\def \unit {\thisplotscale cm}

\def \frequencyresponse 
     { 0.3*exp(-(1*(x-2))^2) 
       + 0.25*exp(-(2*(x-4.5))^2) 
       + 0.37*exp(-(1.3*(x-6.5))^2) 
       + 0.55}

\begin{tikzpicture}[x = 1*\unit, y=1*\unit]
\def \factorx {2.4/8}
\def \deltax  {0.5*\factorx}
\def \shadeshift  {0.05}



\begin{axis}[scale only axis,
             width  = 2.3*\unit,
             height = 1*\unit,
             xmin = 0, xmax=8,
             xtick = { 0,  1.14 ,  1.89,2.33, 2.7 ,3.11, 3.64, 4.25, 6.1},
             xticklabels = {\black{\footnotesize $0$},
             				\blue{\footnotesize $\ \ccalN_1$}, 
                            \blue{\footnotesize $\ \ccalN_2$}, 
                            \blue{\footnotesize $\ \ccalN_3$}, 
                            \blue{\footnotesize $\ \ccalN_4$}, 
                            \blue{\footnotesize $\ \ccalN_5$}, 
                            \blue{\footnotesize $\ \ccalN_6$}, 
                            \blue{\footnotesize $\ \lam_{17}$},
                            \blue{\footnotesize $\ \ \ldots$},},
             ymin = -0, ymax = 1.15,
             ytick = {0.65},
             yticklabels = {\black{\footnotesize $h(\lambda)$}},
%             ytick = {0.928, 0.55},
%             yticklabels = {\black{\footnotesize $h_{\mbox{\tiny min}}+Lc$},
%             				\black{\footnotesize $h_{\mbox{\tiny min}}$}},
%             yticklabel style={rotate=90},
             typeset ticklabels with strut,
             enlarge x limits=false]
             
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (1, 0) (1.4, 0) (1.4, 1.15) (1, 1.15)  };       
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (1.89, 0) (2, 0) (2, 1.15) (1.89, 1.15)  };        
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (2.33, 0) (2.36, 0) (2.36, 1.15) (2.33, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (2.63, 0) (2.79, 0) (2.79, 1.15) (2.63, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (3.11, 0) (3.2, 0) (3.2, 1.15) (3.11, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (3.53, 0) (3.76, 0) (3.76, 1.15) (3.53, 1.15)  };
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (4.5, 0) (4.71, 0) (4.71, 1.15) (4.5, 1.15)  }; 
            
\addplot [fill=black, fill opacity=0.1, draw opacity = 0]
       coordinates {
            (6.4, 0) (6.83, 0) (6.83, 1.15) (6.4, 1.15)  };            
\addplot[samples at = {0, 1.00},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         {\frequencyresponse};
         
\addplot[ domain=0:1, 
          samples = 80, 
          color = black,
          line width = 1.2]
         {\frequencyresponse};      
         

\addplot[samples at = {1.05,  1.14,
  1.31,  1.40},
         color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         {0.3*exp(-(1*(1-2))^2) 
       + 0.25*exp(-(2*(1-4.5))^2) 
       + 0.37*exp(-(1.3*(1-6.5))^2) 
       + 0.55};
         
\addplot[ domain=1:1.40, 
          samples = 80, 
          color = black,
          line width = 1.2]
         {0.3*exp(-(1*(1-2))^2) 
       + 0.25*exp(-(2*(1-4.5))^2) 
       + 0.37*exp(-(1.3*(1-6.5))^2) 
       + 0.55};      
       
\addplot[samples at = {1.89},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(x-2-0.4))^2) 
       + 0.25*exp(-(2*(x-4.5-0.4))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.4))^2) 
       + 0.55};
         
\addplot[ domain=1.4:1.89, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-0.4))^2) 
       + 0.25*exp(-(2*(x-4.5-0.4))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.4))^2) 
       + 0.55};          
       
\addplot[samples at = {2},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(1.89-2-0.4))^2) 
       + 0.25*exp(-(2*(1.89-4.5-0.4))^2) 
       + 0.37*exp(-(1.3*(1.89-6.5-0.4))^2) 
       + 0.55};
         
\addplot[ domain=1.89:2, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(1.89-2-0.4))^2) 
       + 0.25*exp(-(2*(1.89-4.5-0.4))^2) 
       + 0.37*exp(-(1.3*(1.89-6.5-0.4))^2) 
       + 0.55};         
       
\addplot[samples at = {2.33, 2.36,2.63}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(x-2-0.4-0.11))^2) 
       + 0.25*exp(-(2*(x-4.5-0.4-0.11))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.4-0.11))^2) 
       + 0.55};
         
\addplot[ domain=2:2.63, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-0.4-0.11))^2) 
       + 0.25*exp(-(2*(x-4.5-0.4-0.11))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.4-0.11))^2) 
       + 0.55};   

       
\addplot[samples at = {2.79},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(2.63-2-0.51))^2) 
       + 0.25*exp(-(2*(2.63-4.5-0.51))^2) 
       + 0.37*exp(-(1.3*(2.63-6.5-0.51))^2) 
       + 0.55};
         
\addplot[ domain = 2.63:2.79, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(2.63-2-0.51))^2) 
       + 0.25*exp(-(2*(2.63-4.5-0.51))^2) 
       + 0.37*exp(-(1.3*(2.63-6.5-0.51))^2) 
       + 0.55}; 
       
\addplot[samples at = {3.11},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(3.11-2-0.67))^2) 
       + 0.25*exp(-(2*(3.11-4.5-0.67))^2) 
       + 0.37*exp(-(1.3*(3.11-6.5-0.67))^2) 
       + 0.55};
       
\addplot[ domain = 2.79:3.11, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-0.67))^2) 
       + 0.25*exp(-(2*(x-4.5-0.67))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.67))^2) 
       + 0.55};   
       
\addplot[samples at = {3.2},color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(3.11-2-0.67))^2) 
       + 0.25*exp(-(2*(3.11-4.5-0.67))^2) 
       + 0.37*exp(-(1.3*(3.11-6.5-0.67))^2) 
       + 0.55};
       
\addplot[ domain = 3.11:3.2, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(3.11-2-0.67))^2) 
       + 0.25*exp(-(2*(3.11-4.5-0.67))^2) 
       + 0.37*exp(-(1.3*(3.11-6.5-0.67))^2) 
       + 0.55};        

\addplot[samples at = {3.53}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(3.53-2-0.76))^2) 
       + 0.25*exp(-(2*(3.53-4.5-0.76))^2) 
       + 0.37*exp(-(1.3*(3.53-6.5-0.76))^2) 
       + 0.55};
       
\addplot[ domain = 3.2:3.53, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-0.67))^2) 
       + 0.25*exp(-(2*(x-4.5-0.67))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.67))^2) 
       + 0.55};   

\addplot[samples at = {3.64, 3.76}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(3.53-2-0.76))^2) 
       + 0.25*exp(-(2*(3.53-4.5-0.76))^2) 
       + 0.37*exp(-(1.3*(3.53-6.5-0.76))^2) 
       + 0.55};
       
\addplot[ domain = 3.53:3.76, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(3.53-2-0.76))^2) 
       + 0.25*exp(-(2*(3.53-4.5-0.76))^2) 
       + 0.37*exp(-(1.3*(3.53-6.5-0.76))^2) 
       + 0.55};   
       
\addplot[samples at = {4.25, 4.50}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(x-2-0.99))^2) 
       + 0.25*exp(-(2*(x-4.5-0.99))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.99))^2) 
       + 0.55};
       
\addplot[ domain = 3.76:4.5, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-0.99))^2) 
       + 0.25*exp(-(2*(x-4.5-0.99))^2) 
       + 0.37*exp(-(1.3*(x-6.5-0.99))^2) 
       + 0.55};   

\addplot[samples at = {4.66, 4.71}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(4.5-2-0.99))^2) 
       + 0.25*exp(-(2*(4.5-4.5-0.99))^2) 
       + 0.37*exp(-(1.3*(4.5-6.5-0.99))^2) 
       + 0.55};
       
\addplot[ domain = 4.5:4.71, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(4.5-2-0.99))^2) 
       + 0.25*exp(-(2*(4.5-4.5-0.99))^2) 
       + 0.37*exp(-(1.3*(4.5-6.5-0.99))^2) 
       + 0.55};   
       
\addplot[samples at = {5.14, 5.46, 6.1,6.4}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(x-2-1.2))^2) 
       + 0.25*exp(-(2*(x-4.5-1.2))^2) 
       + 0.37*exp(-(1.3*(x-6.5-1.2))^2) 
       + 0.55};
       
\addplot[ domain = 4.71: 6.4, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-1.2))^2) 
       + 0.25*exp(-(2*(x-4.5-1.2))^2) 
       + 0.37*exp(-(1.3*(x-6.5-1.2))^2) 
       + 0.55};
       
\addplot[samples at = {6.54,6.7,6.83}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(6.4-2-1.2))^2) 
       + 0.25*exp(-(2*(6.4-4.5-1.2))^2) 
       + 0.37*exp(-(1.3*(6.4-6.5-1.2))^2) 
       + 0.55};
       
\addplot[ domain = 6.4: 6.83, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(6.4-2-1.2))^2) 
       + 0.25*exp(-(2*(6.4-4.5-1.2))^2) 
       + 0.37*exp(-(1.3*(6.4-6.5-1.2))^2) 
       + 0.55};
       
\addplot[samples at = {7.73,8}, color = blue!60, 
          ycomb, 
          mark=otimes*, 
          mark options={blue!60}]
         { 0.3*exp(-(1*(x-2-1.63))^2) 
       + 0.25*exp(-(2*(x-4.5-1.63))^2) 
       + 0.37*exp(-(1.3*(x-6.5-1.63))^2) 
       + 0.55};
       
\addplot[ domain = 6.83:8, 
          samples = 80, 
          color = black,
          line width = 1.2]
         { 0.3*exp(-(1*(x-2-1.63))^2) 
       + 0.25*exp(-(2*(x-4.5-1.63))^2) 
       + 0.37*exp(-(1.3*(x-6.5-1.63))^2) 
       + 0.55};
% \addplot+[samples at= { 2.79,      
%   3.11 ,3.20,  3.53, 3.64, 3.76, 4.25, 4.50,4.66, 4.71, 5.14,  5.46, 6.10, 6.40,6.54, 6.70, 6.83, 7.73, 8}, 
%           color = blue!60, 
%           ycomb, 
%           mark=otimes*, 
%           mark options={blue!60}]
%          {\frequencyresponse};
         
        

         

%\addplot[ domain=0:1.95, 
%          samples = 80, 
%          color = black!30,
%          line width = 0.4]
%         {0.4};
         
%\addplot[ domain=0:2.1, 
%		  dashed,
%          samples = 80, 
%          color = black!80,
%          line width = 0.5]
%         {0.928-0.175*x};

\end{axis}
\end{tikzpicture}


%{-0.22, 0.25, 0.61, 1.05, 1.37, 2.11, 
%  2.43, 3.07, 3.67, 4.13, 4.31, 5.05, 
%  5.20, 6.00, 6.42, 7.00}


